The Dictionary for Double Holography and Graviton Masses in d Dimensions

Doubly-holographic models, also known as Karch-Randall brane worlds, have shown to be very useful for understanding recent developments around computing entropies in semi-classical gravity coupled to conformal matter. Although there cannot be a faithful bulk/brane dictionary, we show that there is a simple dictionary which relates brane fields to subleading coefficients of a near-brane expansion of bulk fields -- similar to the case of AdS/CFT. We use this dictionary to find a general formula for the leading order contribution to graviton masses in the $d$ dimensional Karch-Randall braneworld.

==> data/approx4.dat <==
0.	0.
0.01	0.00015000000000000001
0.02	0.0006000000000000001
0.03	0.00135
0.04	0.0024000000000000002
0.05	0.0037500000000000007
0.06	0.0054
0.07	0.007350000000000001
0.08	0.009600000000000001
0.09	0.01215
0.1	0.015000000000000003
0.11	0.01815
0.12	0.0216
0.13	0.025350000000000004
0.14	0.029400000000000003
0.15	0.03375
0.16	0.038400000000000004
0.17	0.04335000000000001
0.18	0.0486
0.19	0.054150000000000004
0.2	0.06000000000000001
0.21	0.06614999999999999
0.22	0.0726
0.23	0.07935
0.24	0.0864
0.25	0.09375
0.26	0.10140000000000002
0.27	0.10935
0.28	0.11760000000000001
0.29	0.12614999999999998
0.3	0.135
0.31	0.14415
0.32	0.15360000000000001
0.33	0.16335000000000002
0.34	0.17340000000000003
0.35000000000000003	0.18375000000000002
0.36	0.1944
0.37	0.20534999999999998
0.38	0.21660000000000001
0.39	0.22815000000000002
0.4	0.24000000000000005

==> data/approx5.dat <==
0.	0.
0.01	2.546479089470326e-6
0.02	0.000020371832715762608
0.03	0.00006875493541569878
0.04	0.00016297466172610086
0.05	0.00031830988618379076
0.06	0.0005500394833255903
0.07	0.0008734423276883219
0.08	0.001303797293808807
0.09	0.0018563832562238669
0.1	0.002546479089470326
0.11	0.003389363668085003
0.12	0.004400315866604722
0.13	0.005594614559566306
0.14	0.006987538621506575
0.15	0.008594366926962348
0.16	0.010430378350470455
0.17	0.012510851766567714
0.18	0.014851066049790935
0.19	0.017466300074676963
0.2	0.02037183271576261
0.21	0.023582942847584682
0.22	0.027114909344680024
0.23	0.03098301108158545
0.24	0.03520252693283778
0.25	0.039788735772973836
0.26	0.04475691647653045
0.27	0.050122347918044416
0.28	0.0559003089720526
0.29	0.062106078513091766
0.3	0.06875493541569878
0.31	0.07586215855441047
0.32	0.08344302680376364
0.33	0.0915128190382951
0.34	0.10008681413254171
0.35000000000000003	0.10918029096104023
0.36	0.11880852839832748
0.37	0.12898680531894038
0.38	0.1397304005974157
0.39	0.15105459310829022
0.4	0.16297466172610087

==> data/approx6.dat <==
0.	0.
0.01	3.75e-8
0.02	6.e-7
0.03	3.0374999999999997e-6
0.04	9.6e-6
0.05	0.00002343750000000001
0.06	0.000048599999999999995
0.07	0.00009003750000000003
0.08	0.0001536
0.09	0.00024603749999999996
0.1	0.00037500000000000017
0.11	0.0005490375
0.12	0.0007775999999999999
0.13	0.0010710375000000001
0.14	0.0014406000000000004
0.15	0.0018984375
0.16	0.0024576
0.17	0.0031320375000000013
0.18	0.003936599999999999
0.19	0.0048870375
0.2	0.006000000000000003
0.21	0.0072930374999999985
0.22	0.0087846
0.23	0.010494037500000001
0.24	0.012441599999999999
0.25	0.0146484375
0.26	0.017136600000000002
0.27	0.019929037500000003
0.28	0.023049600000000007
0.29	0.026523037499999996
0.3	0.030375
0.31	0.034632037500000004
0.32	0.0393216
0.33	0.044472037500000006
0.34	0.05011260000000002
0.35000000000000003	0.05627343750000002
0.36	0.06298559999999999
0.37	0.07028103749999999
0.38	0.0781926
0.39	0.08675403750000002
0.4	0.09600000000000004

==> data/approx7.dat <==
0.	0.
0.01	5.092958178940651e-10
0.02	1.6297466172610085e-8
0.03	1.237588837482578e-7
0.04	5.215189175235227e-7
0.05	1.5915494309189544e-6
0.06	3.96028427994425e-6
0.07	8.559734811345555e-6
0.08	0.000016688605360752727
0.09	0.000030073408750826645
0.1	0.00005092958178940654
0.11	0.00008202260076765708
0.12	0.000126729096958216
0.13	0.00018909797211334118
0.14	0.00027391151396305777
0.15	0.00038674651171330567
0.16	0.0005340353715440873
0.17	0.0007231272321076139
0.18	0.0009623490800264526
0.19	0.0012610668653916769
0.2	0.0016297466172610093
0.21	0.0020800155591569687
0.22	0.0026247232245650265
0.23	0.0032780025724317417
0.24	0.004055331102662912
0.25	0.0049735919716217296
0.26	0.006051135107626918
0.27	0.007307838326450877
0.28	0.008765168446817849
0.29	0.010446242405902034
0.3	0.012375888374825781
0.31	0.014580706874157693
0.32	0.017089131889410792
0.33	0.019931491986540675
0.34	0.023140071427443645
0.35000000000000003	0.026749171285454863
0.36	0.030795170560846484
0.37	0.035316587296325884
0.38	0.04035413969253366
0.39	0.045950807223541904
0.4	0.0521518917523523

==> data/approx8.dat <==
0.	0.
0.01	6.562500000000003e-12
0.02	4.200000000000002e-10
0.03	4.784062499999999e-9
0.04	2.6880000000000013e-8
0.05	1.0253906250000003e-7
0.06	3.0617999999999995e-7
0.07	7.720715625000004e-7
0.08	1.7203200000000008e-6
0.09	3.487581562499999e-6
0.1	6.562500000000002e-6
0.11	0.000011625869062499998
0.12	0.000019595519999999997
0.13	0.000031675934062500006
0.14	0.00004941258000000003
0.15	0.0000747509765625
0.16	0.00011010048000000005
0.17	0.00015840279656250013
0.18	0.00022320521999999994
0.19	0.0003087385940625
0.2	0.0004200000000000001
0.21	0.0005628401690624998
0.22	0.0007440556199999999
0.23	0.0009714855215625002
0.24	0.0012541132799999998
0.25	0.0016021728515625
0.26	0.0020272597800000004
0.27	0.0025424469590625007
0.28	0.0031624051200000018
0.29	0.003903528044062499
0.3	0.0047840625
0.31	0.005824242906562501
0.32	0.007046430720000003
0.33	0.008475258546562501
0.34	0.010137778980000008
0.35000000000000003	0.012063618164062507
0.36	0.014285134079999996
0.37	0.016837579559062496
0.38	0.01975927002
0.39	0.023091755931562503
0.4	0.026880000000000008

==> data/numerics4.dat <==
0.01	0.00014993101412142518
0.015	0.00033719792454569946
0.02	0.0005991326307877812
0.025	0.0009355341940625735
0.03	0.001346169541238023
0.035	0.0018307786727386219
0.04	0.0023890788417471336
0.045000000000000005	0.003020768051111542
0.05	0.003725528044146914
0.055	0.004503026891880327
0.060000000000000005	0.005352921262744313
0.065	0.00627485842914782
0.06999999999999999	0.007268478053093114
0.075	0.00833341378204027
0.08	0.00946929467995412
0.08499999999999999	0.010675746516983312
0.09	0.011952392930683044
0.095	0.013298856476357644
0.09999999999999999	0.014714759576066445
0.105	0.016199725377996632
0.11	0.017753378534221032
0.11499999999999999	0.01937534590547512
0.12	0.021065257198757625
0.125	0.022822745544577014
0.13	0.024647448018517287
0.135	0.026539006113110344
0.14	0.02849706616287463
0.14500000000000002	0.03052127972765198
0.15000000000000002	0.032611303937023974
0.155	0.03476680179938741
0.16	0.03698744247875732
0.165	0.03927290154119938
0.17	0.04162286117451294
0.17500000000000002	0.04403701038229477
0.18000000000000002	0.04651504515525912
0.18500000000000003	0.049056668621102195
0.19	0.05166159117507369
0.195	0.05432953059263951
0.2	0.05706021212573638
0.20500000000000002	0.05985336858393316
0.21000000000000002	0.0627087404020507
0.21500000000000002	0.06562607569479233
0.22	0.06860513030019136
0.225	0.07164566781223063
0.23	0.0747474596039156
0.23500000000000001	0.07791028484154558
0.24000000000000002	0.08113393049098225
0.24500000000000002	0.08441819131646454
0.25	0.0877628698730186
0.255	0.0911677764926714
0.26	0.09463272926534957
0.265	0.09815755401474922
0.27	0.10174198769954439
0.275	0.1053858657676859
0.28	0.1090891417058746
0.28500000000000003	0.11285167376876677
0.29000000000000004	0.11667332787002978
0.29500000000000004	0.12055397753775514
0.3	0.12449350386773841
0.305	0.128491795474672
0.31	0.13254874844187306
0.315	0.13666426626943945
0.32	0.14083825982126008
0.325	0.14507064727106664
0.33	0.1493613540476854
0.335	0.15371031277969643
0.34	0.1581174632396285
0.34500000000000003	0.162582752287921
0.35000000000000003	0.16710613381669687
0.35500000000000004	0.17168756869357804
0.36000000000000004	0.17632702470556214
0.365	0.1810244765031448
0.37	0.1857799055448014
0.375	0.19059330004181402
0.38	0.19546465490364726
0.385	0.20039395423032255
0.39	0.20538102282593226
0.395	0.210426080928321
0.4	0.21552915315742188

==> data/numerics5.dat <==
0.01	2.5459129123054035e-6
0.015	8.590324230044528e-6
0.02	0.000020355243586675506
0.025	0.00003973887841529972
0.03	0.00006863213508321232
0.035	0.00010891696018784384
0.04	0.00016246468986939213
0.045000000000000005	0.00023113447213143196
0.05	0.0003167717612897361
0.055	0.0004212068691831987
0.060000000000000005	0.0005462535870553824
0.065	0.0006937078773578644
0.06999999999999999	0.0008653466374754141
0.075	0.001062926534882032
0.08	0.0012881829137803087
0.08499999999999999	0.00154282877802854
0.09	0.001828553844515019
0.095	0.0021470236720452433
0.09999999999999999	0.002499878861708271
0.105	0.002888734330257812
0.11	0.0033151786543400537
0.11499999999999999	0.00378077348579892
0.12	0.004287053035234821
0.125	0.00483552362351338
0.13	0.005427663298515865
0.135	0.00606492151708788
0.14	0.006748718888093502
0.14500000000000002	0.007480446976273958
0.15000000000000002	0.008261468163749904
0.155	0.009093115567410241
0.16	0.00997669301013631
0.165	0.010913475042357608
0.17	0.011904707013317709
0.17500000000000002	0.01295160518797766
0.18000000000000002	0.014055356908358192
0.18500000000000003	0.015217120795993298
0.19	0.016438026993708377
0.195	0.01771917744399336
0.2	0.019061646201630013
0.20500000000000002	0.020466479778156643
0.21000000000000002	0.021934697516305633
0.21500000000000002	0.02346729199124911
0.22	0.025065229437538875
0.225	0.02672945019864771
0.23	0.028460869197568083
0.23500000000000001	0.030260376426300677
0.24000000000000002	0.03212883745227858
0.24500000000000002	0.03406709393964527
0.25	0.03607596418406823
0.255	0.03815624365879689
0.26	0.040308705570745874
0.265	0.042534101424665245
0.27	0.04483316159425231
0.275	0.047206595898508244
0.28	0.049655094182095835
0.28500000000000003	0.052179326898405654
0.29000000000000004	0.05477994569422338
0.29500000000000004	0.057457583994688276
0.3	0.060212857587731886
0.305	0.06304636520665846
0.31	0.06595868911047012
0.315	0.06895039566057025
0.32	0.07202203589334848
0.325	0.07517414608788764
0.33	0.07840724832807526
0.335	0.08172185105855168
0.34	0.08511844963388646
0.34500000000000003	0.08859752686059555
0.35000000000000003	0.09215955353140654
0.35500000000000004	0.09580498895151578
0.36000000000000004	0.09953428145633207
0.365	0.10334775178512569
0.37	0.10724592874926507
0.375	0.11122924859039995
0.38	0.11529812224589031
0.385	0.1194529522646578
0.39	0.12369413327275931
0.395	0.1280220524291471
0.4	0.13243708987136021

==> data/numerics6.dat <==
0.01	3.749968971815626e-8
0.015	1.8977527760202405e-7
0.02	5.995875230565947e-7
0.025	1.4632912862110736e-6
0.03	3.0328849291990774e-6
0.035	5.615741009779591e-6
0.04	9.574200216937463e-6
0.045000000000000005	0.000015325111487847847
0.05	0.000023339314019075264
0.055	0.00003414103816099565
0.060000000000000005	0.00004830724185179132
0.065	0.00006646688038169014
0.06999999999999999	0.00008930011143062143
0.075	0.00011753743481179664
0.08	0.00015195876751707049
0.08499999999999999	0.00019339246169325448
0.09	0.00024271425950655453
0.095	0.00030084619398304476
0.09999999999999999	0.0003687554332829644
0.105	0.0004474530738146567
0.11	0.0005379928831223446
0.11499999999999999	0.0006414699971002748
0.12	0.0007590195724969117
0.125	0.0008918153992914843
0.13	0.0010410684747650157
0.135	0.0012080255448960356
0.14	0.0013939676135789896
0.14500000000000002	0.0016002084254682703
0.15000000000000002	0.0018280929246173928
0.155	0.0020789956931220916
0.16	0.00235431937370578
0.165	0.0026554930783270767
0.17	0.0029839707888091884
0.17500000000000002	0.0033412297508834924
0.18000000000000002	0.0037287688668866757
0.18500000000000003	0.004148107089454647
0.19	0.004600781820555202
0.195	0.005088347318843184
0.2	0.005612373118722236
0.20500000000000002	0.006174442464254143
0.21000000000000002	0.006776150761632346
0.21500000000000002	0.007419104052008328
0.22	0.008104917509011782
0.225	0.008835213962431466
0.23	0.00961162245137408
0.23500000000000001	0.01043577680913226
0.24000000000000002	0.011309314282068706
0.24500000000000002	0.012233874184281068
0.25	0.01321109659074381
0.255	0.014242621069886108
0.26	0.015330085457821191
0.265	0.01647512467517467
0.27	0.017679369588252232
0.275	0.018944445915275276
0.28	0.02027197317874978
0.28500000000000003	0.021663563704702442
0.29000000000000004	0.023120821669504497
0.29500000000000004	0.024645342194478094
0.3	0.026238710488898344
0.305	0.02790250104105884
0.31	0.02963827685809491
0.315	0.03144758875373765
0.32	0.03333197468412621
0.325	0.035292959131224974
0.33	0.037332052533319615
0.335	0.039450750761980624
0.34	0.041650534644750575
0.34500000000000003	0.04393286953288874
0.35000000000000003	0.046299204913098704
0.35500000000000004	0.04875097406246821
0.36000000000000004	0.05128959374538739
0.365	0.05391646395148755
0.37	0.05663296767346257
0.375	0.05944047072336277
0.38	0.062340321586332355
0.385	0.06533385131050207
0.39	0.06842237343142549
0.395	0.0716071839301168
0.4	0.07488956122309938

==> data/numerics7.dat <==
0.01	5.174823086290108e-10
0.015	3.8737094116867515e-9
0.02	1.628467532854782e-8
0.025	4.968474747780199e-8
0.03	1.235715910075949e-7
0.035	2.6694097121980056e-7
0.04	5.201216952091198e-7
0.045000000000000005	9.366106479790808e-7
0.05	1.5848986626533797e-6
0.055	2.5502543550031366e-6
0.060000000000000005	3.936482446198903e-6
0.065	5.867649306498714e-6
0.06999999999999999	8.489773439009845e-6
0.075	0.000011972475279299723
0.08	0.000016510581939863068
0.08499999999999999	0.000022325691141192983
0.09	0.000029667681284963237
0.095	0.00003881617338955521
0.09999999999999999	0.00005008193590619251
0.105	0.0000638082332458883
0.11	0.0000803721131321148
0.11499999999999999	0.00010018563237335333
0.12	0.00012369701597875397
0.125	0.00015139174919001695
0.13	0.0001837935983808369
0.135	0.00022146556163733948
0.14	0.0002650107434124663
0.14500000000000002	0.00031507315436376187
0.15000000000000002	0.0003723384330242889
0.155	0.00043753448863232693
0.16	0.0005114320642588817
0.165	0.0005948452172215909
0.17	0.0006886317188575225
0.17500000000000002	0.0007936933702825718
0.18000000000000002	0.0009109762356866029
0.18500000000000003	0.0010414707915033866
0.19	0.0011862119925233668
0.195	0.0013462792546561964
0.2	0.001522796354887881
0.20500000000000002	0.0017169312490265146
0.21000000000000002	0.0019298958089220795
0.21500000000000002	0.002162945478803712
0.22	0.0024173788539738218
0.225	0.0026945371818840654
0.23	0.0029958037883432032
0.23500000000000001	0.0033226034306467955
0.24000000000000002	0.0036764015799152475
0.24500000000000002	0.004058703634645189
0.25	0.004471054069047495
0.255	0.004915035517946188
0.26	0.005392267801973873
0.265	0.00590440689557006
0.27	0.006453143841641745
0.275	0.007040203615810931
0.28	0.007667343943919878
0.28500000000000003	0.008336354076353374
0.29000000000000004	0.009049053523005047
0.29500000000000004	0.009807290752316145
0.3	0.010612941858587976
0.305	0.011467909200797474
0.31	0.012374120017637663
0.315	0.013333525021763699
0.32	0.014348096977575006
0.325	0.015419829266289854
0.33	0.016550734442000437
0.335	0.017742842782500042
0.34	0.018998200838444945
0.34500000000000003	0.0203188699846178
0.35000000000000003	0.02170692497653983
0.35500000000000004	0.023164452516059766
0.36000000000000004	0.024693549828940266
0.365	0.02629632325776662
0.37	0.027974886873216375
0.375	0.02973136110630711
0.38	0.03156787140462777
0.385	0.033486546915126196
0.39	0.03548951919549735
0.395	0.037578920956933985
0.4	0.03975688484001571

==> data/numerics8.dat <==
0.01	1.6493937310871923e-11
0.015	8.401824456247198e-11
0.02	4.176540709487567e-10
0.025	1.6019698641225408e-9
0.03	4.776479032597526e-9
0.035	1.2036348754084377e-8
0.04	2.680481636309012e-8
0.045000000000000005	5.4300274900606e-8
0.05	1.0208972368436216e-7
0.055	1.806917521883713e-7
0.060000000000000005	3.0425130623835726e-7
0.065	4.912797335197153e-7
0.06999999999999999	7.654593834756582e-7
0.075	1.1565078138123846e-6
0.08	1.7010979427223432e-6
0.08499999999999999	2.443840604668703e-6
0.09	3.4383149869607167e-6
0.095	4.748154718065342e-6
0.09999999999999999	6.448179485746319e-6
0.105	8.625573597718678e-6
0.11	0.000011381105778622273
0.11499999999999999	0.000014830389616842448
0.12	0.000019105178197568176
0.125	0.000024354691767819176
0.13	0.000030746972652455424
0.135	0.00003847026719538843
0.14	0.000047734426499102413
0.14500000000000002	0.000058772325512325
0.15000000000000002	0.00007184129436368224
0.155	0.00008722455875758521
0.16	0.00010523268572863448
0.165	0.00012620502816206724
0.17	0.00015051116735331307
0.17500000000000002	0.0001785523459164085
0.18000000000000002	0.0002107628891770576
0.18500000000000003	0.0002476116088715648
0.19	0.0002896031860824399
0.195	0.0003372795284163515
0.2	0.000391221097193723
0.20500000000000002	0.00045204820024484396
0.21000000000000002	0.0005204222470034931
0.21500000000000002	0.0005970469599316213
0.22	0.0006826695404267537
0.225	0.000778081783412479
0.23	0.0008841211378235731
0.23500000000000001	0.0010016717090416604
0.24000000000000002	0.0011316651997736443
0.24500000000000002	0.0012750817854762513
0.25	0.0014329509222735972
0.255	0.0016063520831290298
0.26	0.0017964154204063636
0.265	0.0020043223515110245
0.27	0.0022313060659991378
0.275	0.0024786519515075135
0.28	0.0027476979368793583
0.28500000000000003	0.003039834750872319
0.29000000000000004	0.0033565060953337426
0.29500000000000004	0.0036992087314474892
0.3	0.004069492478812438
0.305	0.004468960126187403
0.31	0.004899267254811757
0.315	0.005362121973394124
0.32	0.005859284565804084
0.325	0.0063925670521319325
0.33	0.006963832664039874
0.335	0.007574995235805728
0.34	0.008228018512546776
0.34500000000000003	0.008924915377730613
0.35000000000000003	0.009667747001827875
0.35500000000000004	0.010458621914805184
0.36000000000000004	0.01129969500480332
0.365	0.012193166446096682
0.37	0.013141280559461701
0.375	0.014146324607945987
0.38	0.015210627531866354
0.385	0.016336558626695134
0.39	0.017526526167203713
0.395	0.018782975982424628
0.4	0.020108389985152453

==> data/relapprox4.dat <==
0.	1.5
0.01	1.5
0.02	1.5
0.03	1.5
0.04	1.5
0.05	1.5
0.06	1.5
0.07	1.5
0.08	1.5
0.09	1.5
0.1	1.5
0.11	1.5
0.12	1.5
0.13	1.5
0.14	1.5
0.15	1.5
0.16	1.5
0.17	1.5
0.18	1.5
0.19	1.5
0.2	1.5
0.21	1.5
0.22	1.5
0.23	1.5
0.24	1.5
0.25	1.5
0.26	1.5
0.27	1.5
0.28	1.5
0.29	1.5
0.3	1.5
0.31	1.5
0.32	1.5
0.33	1.5
0.34	1.5
0.35000000000000003	1.5
0.36	1.5
0.37	1.5
0.38	1.5
0.39	1.5
0.4	1.5

==> data/relapprox5.dat <==
0.	2.5464790894703255
0.01	2.5464790894703255
0.02	2.5464790894703255
0.03	2.5464790894703255
0.04	2.5464790894703255
0.05	2.5464790894703255
0.06	2.5464790894703255
0.07	2.5464790894703255
0.08	2.5464790894703255
0.09	2.5464790894703255
0.1	2.5464790894703255
0.11	2.5464790894703255
0.12	2.5464790894703255
0.13	2.5464790894703255
0.14	2.5464790894703255
0.15	2.5464790894703255
0.16	2.5464790894703255
0.17	2.5464790894703255
0.18	2.5464790894703255
0.19	2.5464790894703255
0.2	2.5464790894703255
0.21	2.5464790894703255
0.22	2.5464790894703255
0.23	2.5464790894703255
0.24	2.5464790894703255
0.25	2.5464790894703255
0.26	2.5464790894703255
0.27	2.5464790894703255
0.28	2.5464790894703255
0.29	2.5464790894703255
0.3	2.5464790894703255
0.31	2.5464790894703255
0.32	2.5464790894703255
0.33	2.5464790894703255
0.34	2.5464790894703255
0.35000000000000003	2.5464790894703255
0.36	2.5464790894703255
0.37	2.5464790894703255
0.38	2.5464790894703255
0.39	2.5464790894703255
0.4	2.5464790894703255

==> data/relapprox6.dat <==
0.	3.75
0.01	3.75
0.02	3.75
0.03	3.75
0.04	3.75
0.05	3.75
0.06	3.75
0.07	3.75
0.08	3.75
0.09	3.75
0.1	3.75
0.11	3.75
0.12	3.75
0.13	3.75
0.14	3.75
0.15	3.75
0.16	3.75
0.17	3.75
0.18	3.75
0.19	3.75
0.2	3.75
0.21	3.75
0.22	3.75
0.23	3.75
0.24	3.75
0.25	3.75
0.26	3.75
0.27	3.75
0.28	3.75
0.29	3.75
0.3	3.75
0.31	3.75
0.32	3.75
0.33	3.75
0.34	3.75
0.35000000000000003	3.75
0.36	3.75
0.37	3.75
0.38	3.75
0.39	3.75
0.4	3.75

==> data/relapprox7.dat <==
0.	5.092958178940651
0.01	5.092958178940651
0.02	5.092958178940651
0.03	5.092958178940651
0.04	5.092958178940651
0.05	5.092958178940651
0.06	5.092958178940651
0.07	5.092958178940651
0.08	5.092958178940651
0.09	5.092958178940651
0.1	5.092958178940651
0.11	5.092958178940651
0.12	5.092958178940651
0.13	5.092958178940651
0.14	5.092958178940651
0.15	5.092958178940651
0.16	5.092958178940651
0.17	5.092958178940651
0.18	5.092958178940651
0.19	5.092958178940651
0.2	5.092958178940651
0.21	5.092958178940651
0.22	5.092958178940651
0.23	5.092958178940651
0.24	5.092958178940651
0.25	5.092958178940651
0.26	5.092958178940651
0.27	5.092958178940651
0.28	5.092958178940651
0.29	5.092958178940651
0.3	5.092958178940651
0.31	5.092958178940651
0.32	5.092958178940651
0.33	5.092958178940651
0.34	5.092958178940651
0.35000000000000003	5.092958178940651
0.36	5.092958178940651
0.37	5.092958178940651
0.38	5.092958178940651
0.39	5.092958178940651
0.4	5.092958178940651

==> data/relapprox8.dat <==
0.	6.5625
0.01	6.5625
0.02	6.5625
0.03	6.5625
0.04	6.5625
0.05	6.5625
0.06	6.5625
0.07	6.5625
0.08	6.5625
0.09	6.5625
0.1	6.5625
0.11	6.5625
0.12	6.5625
0.13	6.5625
0.14	6.5625
0.15	6.5625
0.16	6.5625
0.17	6.5625
0.18	6.5625
0.19	6.5625
0.2	6.5625
0.21	6.5625
0.22	6.5625
0.23	6.5625
0.24	6.5625
0.25	6.5625
0.26	6.5625
0.27	6.5625
0.28	6.5625
0.29	6.5625
0.3	6.5625
0.31	6.5625
0.32	6.5625
0.33	6.5625
0.34	6.5625
0.35000000000000003	6.5625
0.36	6.5625
0.37	6.5625
0.38	6.5625
0.39	6.5625
0.4	6.5625

==> data/relnumerics4.dat <==
0.01	1.4993101412142518
0.015	1.498657442425331
0.02	1.497831576969453
0.025	1.4968547105001175
0.03	1.4957439347089145
0.035	1.4945132022356096
0.04	1.4931742760919584
0.045000000000000005	1.4917373091908848
0.05	1.4902112176587654
0.055	1.488603931200108
0.060000000000000005	1.4869225729845312
0.065	1.4851735926977088
0.06999999999999999	1.483362867978187
0.075	1.4814957834738258
0.08	1.4795772937428313
0.08499999999999999	1.4776119746689709
0.09	1.4756040655164253
0.095	1.473557504305556
0.09999999999999999	1.4714759576066447
0.105	1.4693628460767922
0.11	1.4672213664645481
0.11499999999999999	1.4650545108109734
0.12	1.4628650832470573
0.125	1.4606557148529289
0.13	1.4584288768353422
0.135	1.4561868923517334
0.14	1.4539319470854402
0.14500000000000002	1.4516660988181673
0.15000000000000002	1.449391286089954
0.155	1.4471093360827225
0.16	1.4448219718264579
0.165	1.4425308187768366
0.17	1.4402374108828004
0.17500000000000002	1.4379431961565636
0.18000000000000002	1.435649541828985
0.18500000000000003	1.4333577391118242
0.19	1.4310690076197699
0.195	1.428784499477699
0.2	1.4265053031434092
0.20500000000000002	1.42423244697045
0.21000000000000002	1.421966902540832
0.21500000000000002	1.4197095877726837
0.22	1.4174613698386644
0.225	1.4152230678959135
0.23	1.4129954556505784
0.23500000000000001	1.4107792637672354
0.24000000000000002	1.4085751821351082
0.24500000000000002	1.406383861998576
0.25	1.4042059179682975
0.255	1.4020419299142084
0.26	1.3998924447536918
0.265	1.3977579781381162
0.27	1.3956376913517747
0.275	1.3935321093247721
0.28	1.3914431340035023
0.28500000000000003	1.38937117597743
0.29000000000000004	1.3873166215223514
0.29500000000000004	1.3852798338150545
0.3	1.3832611540859823
0.305	1.381260902710798
0.31	1.379279380248419
0.315	1.3773168684246857
0.32	1.375373631066993
0.325	1.3734499149923467
0.33	1.3715459508511056
0.335	1.3696619539291282
0.34	1.3677981249102809
0.34500000000000003	1.3659546506021505
0.35000000000000003	1.3641317046260966
0.35500000000000004	1.362329448074414
0.36000000000000004	1.3605480301355102
0.365	1.3587875886893963
0.37	1.3570482508751016
0.375	1.3553301336306773
0.38	1.3536333442080835
0.385	1.351957862913291
0.39	1.3503025826820003
0.395	1.3486690013031306
0.4	1.3470572072338867

==> data/relnumerics5.dat <==
0.01	2.545912912305403
0.015	2.545281253346527
0.02	2.544405448334438
0.025	2.5432882185791814
0.03	2.5419309290078638
0.035	2.5403372638564155
0.04	2.538510779209252
0.045000000000000005	2.5364551125534365
0.05	2.534174090317888
0.055	2.5316716404700146
0.060000000000000005	2.5289517919230655
0.065	2.5260186703973213
0.06999999999999999	2.5228764940974178
0.075	2.5195295641648165
0.08	2.515982253477165
0.08499999999999999	2.512239003506681
0.09	2.5083043134636753
0.095	2.5041827345621734
0.09999999999999999	2.4998788617082712
0.105	2.4953973266453406
0.11	2.490742790638658
0.11499999999999999	2.4859199380612615
0.12	2.4809334694645955
0.125	2.4757880952388507
0.13	2.470488529137854
0.135	2.465039482634915
0.14	2.4594456589262026
0.14500000000000002	2.453711747516981
0.15000000000000002	2.4478424188888592
0.155	2.44184231946836
0.16	2.4357160669278097
0.165	2.429468245509109
0.17	2.4231034018558324
0.17500000000000002	2.416626040905452
0.18000000000000002	2.410040622146466
0.18500000000000003	2.4033515560370824
0.19	2.3965632007156112
0.195	2.389679858931318
0.2	2.382705775203751
0.20500000000000002	2.375645133199651
0.21000000000000002	2.3685020533749737
0.21500000000000002	2.3612805907655026
0.22	2.3539847330521106
0.225	2.3466183987838867
0.23	2.3391854358155735
0.23500000000000001	2.3316896199339774
0.24000000000000002	2.3241346536659844
0.24500000000000002	2.316524165247151
0.25	2.3088617077803666
0.255	2.3011507585346145
0.26	2.2933947184083907
0.265	2.2855969115264405
0.27	2.2777605849846214
0.275	2.2698889087186527
0.28	2.2619849754963477
0.28500000000000003	2.2540518010251205
0.29000000000000004	2.2460923241716904
0.29500000000000004	2.2381094072787677
0.3	2.2301058365826627
0.305	2.2220843227110096
0.31	2.2140475012745497
0.315	2.205997933526745
0.32	2.197938107096816
0.325	2.1898704367887154
0.33	2.1817972654388305
0.335	2.173720864828497
0.34	2.16564343664478
0.34500000000000003	2.1575671134878016
0.35000000000000003	2.149493959916187
0.35500000000000004	2.1414259735300845
0.36000000000000004	2.1333650860839346
0.365	2.1253107557793247
0.37	2.117267067089118
0.375	2.1092361214179545
0.38	2.101219606463958
0.385	2.0932191498035464
0.39	2.0852363201125996
0.395	2.077272628398923
0.4	2.0693295292400027

==> data/relnumerics6.dat <==
0.01	3.7499689718156257
0.015	3.7486474588054133
0.02	3.747422019103717
0.025	3.7460256927003472
0.03	3.744302381727256
0.035	3.742268061494104
0.04	3.7399219597411966
0.045000000000000005	3.737262365577892
0.05	3.734290243052041
0.055	3.73100615105478
0.060000000000000005	3.7274106367122917
0.065	3.72350438047352
0.06999999999999999	3.7192882728288827
0.075	3.7147633718296227
0.08	3.7099308475847286
0.08499999999999999	3.704792072762626
0.09	3.6993485673914734
0.095	3.6936020316976665
0.09999999999999999	3.687554332829645
0.105	3.681207511805528
0.11	3.6745637806320923
0.11499999999999999	3.6676255279263583
0.12	3.660395314896372
0.125	3.65287587549792
0.13	3.6450701122685327
0.135	3.636981098247325
0.14	3.6286120719986186
0.14500000000000002	3.619966435899213
0.15000000000000002	3.61104775233065
0.155	3.6018597400550134
0.16	3.5924062709133606
0.165	3.5826913641999107
0.17	3.572719182970974
0.17500000000000002	3.5624940284305446
0.18000000000000002	3.552020335016265
0.18500000000000003	3.5413026645669343
0.19	3.530345700658529
0.195	3.5191542425975384
0.2	3.5077331992013963
0.20500000000000002	3.496087582356266
0.21000000000000002	3.4842225007236403
0.21500000000000002	3.472143152881177
0.22	3.4598548207993742
0.225	3.4473628629514628
0.23	3.434672707492497
0.23500000000000001	3.4217898454041586
0.24000000000000002	3.4087198236366407
0.24500000000000002	3.3954682381663654
0.25	3.3820407272304154
0.255	3.3684429644910434
0.26	3.3546806523364876
0.265	3.340759515203125
0.27	3.3266852930527055
0.275	3.312463734929629
0.28	3.2981005926485345
0.28500000000000003	3.2836016146193896
0.29000000000000004	3.268972539839821
0.29500000000000004	3.2542190920254774
0.3	3.2393469739380674
0.305	3.2243618618539784
0.31	3.2092694002729667
0.315	3.1940751967823844
0.32	3.1787848171354494
0.325	3.1634037805376534
0.33	3.1479375551423416
0.335	3.13239155375867
0.34	3.1167711297720455
0.34500000000000003	3.101081573289434
0.35000000000000003	3.0853281074951227
0.35500000000000004	3.069515885232036
0.36000000000000004	3.0536499857936206
0.365	3.0377354119355533
0.37	3.021777087105247
0.375	3.005779852875233
0.38	2.989748466590781
0.385	2.973687599226574
0.39	2.957601833434502
0.395	2.941495661798157
0.4	2.9253734852773183

==> data/relnumerics7.dat <==
0.015	5.1011811182706195
0.02	5.088961040171194
0.025	5.087718141726921
0.03	5.085250658748762
0.035	5.082472231233186
0.04	5.07931342977656
0.045000000000000005	5.075706741067685
0.05	5.071675720490812
0.055	5.067223386386944
0.060000000000000005	5.062348824844266
0.065	5.057051380121866
0.06999999999999999	5.051331849235349
0.075	5.045191228807784
0.08	5.038629742389852
0.08499999999999999	5.031648373872691
0.09	5.024247876333764
0.095	5.0164292642005295
0.09999999999999999	5.008193590619253
0.105	4.999542038427615
0.11	4.990475882305282
0.11499999999999999	4.980996562717848
0.12	4.971105644722301
0.125	4.9608048374584754
0.13	4.950095972206232
0.135	4.9389810474030265
0.14	4.927462207199125
0.14500000000000002	4.91554175713919
0.15000000000000002	4.9032221632828135
0.155	4.890506056653395
0.16	4.877396242703263
0.165	4.863895694388684
0.17	4.850007563138557
0.17500000000000002	4.835735176827233
0.18000000000000002	4.821082044608093
0.18500000000000003	4.80605185656024
0.19	4.7906484858778535
0.195	4.774875989644228
0.2	4.7587386090246255
0.20500000000000002	4.742240768696399
0.21000000000000002	4.725387077650819
0.21500000000000002	4.7081823267605625
0.22	4.69063148857703
0.225	4.672739714896581
0.23	4.654512334633506
0.23500000000000001	4.635954851229763
0.24000000000000002	4.617072939668186
0.24500000000000002	4.597872442574465
0.25	4.5783593667046345
0.255	4.558539878412494
0.26	4.538420299108345
0.265	4.518007100048824
0.27	4.4973068970631305
0.275	4.476326444784814
0.28	4.455072630590976
0.28500000000000003	4.43355246824054
0.29000000000000004	4.411773091310019
0.29500000000000004	4.389741746267271
0.3	4.36746578542715
0.305	4.344952659525314
0.31	4.322209910324502
0.315	4.299245162886332
0.32	4.276066117756071
0.325	4.252680543043043
0.33	4.229096266389974
0.335	4.20532116687762
0.34	4.181363166864017
0.34500000000000003	4.1572302238282655
0.35000000000000003	4.132930322182865
0.35500000000000004	4.108471465133106
0.36000000000000004	4.083861666552265
0.365	4.059108942932354
0.37	4.034221305429164
0.375	4.009206751981364
0.38	3.9840732595692576
0.385	3.9588287766235752
0.39	3.9334812155547474
0.395	3.9080384454854027
0.4	3.882508285157782


==> data/relnumerics8.dat <==
0.02	6.525844858574321
0.025	6.561668563445925
0.03	6.552097438405385
0.035	6.547665685738083
0.04	6.544144619895047
0.045000000000000005	6.539235011297176
0.05	6.533742315799176
0.055	6.527730143108684
0.060000000000000005	6.52116139914174
0.065	6.514014319866764
0.06999999999999999	6.506297405635906
0.075	6.498019211763412
0.08	6.4891736706632335
0.08499999999999999	6.479765990468927
0.09	6.469796246357955
0.095	6.459266900670473
0.09999999999999999	6.448179485746323
0.105	6.436535823440069
0.11	6.424337507216671
0.11499999999999999	6.411586689481204
0.12	6.39828552248377
0.125	6.38443631878319
0.13	6.370041294871088
0.135	6.355102970573296
0.14	6.339623915617428
0.14500000000000002	6.323606859369923
0.15000000000000002	6.307054649212152
0.155	6.289970261526671
0.16	6.272356851615574
0.165	6.254217678063298
0.17	6.235556171929035
0.17500000000000002	6.216375905223239
0.18000000000000002	6.196680616270713
0.18500000000000003	6.176474199350275
0.19	6.155760715426711
0.195	6.13454439561463
0.2	6.11282964365192
0.20500000000000002	6.090621036472115
0.21000000000000002	6.067923335409945
0.21500000000000002	6.044741480505298
0.22	6.0210806001983705
0.225	5.9969460106719525
0.23	5.972343218903984
0.23500000000000001	5.947277925341669
0.24000000000000002	5.92175602630931
0.24500000000000002	5.895783613577807
0.25	5.869366977632654
0.255	5.842512607370256
0.26	5.815227191266409
0.265	5.787517616687245
0.27	5.759390970153716
0.275	5.730854536408721
0.28	5.701915797167309
0.28500000000000003	5.6725824294089495
0.29000000000000004	5.642862303533892
0.29500000000000004	5.612763480605088
0.3	5.582294209619256
0.305	5.551462923617668
0.31	5.520278236245148
0.315	5.488748937160868
0.32	5.456883987229394
0.325	5.424692513321406
0.33	5.392183802616535
0.335	5.35936729650806
0.34	5.326252584033764
0.34500000000000003	5.292849395018316
0.35000000000000003	5.2591675927290815
0.35500000000000004	5.225217166265796
0.36000000000000004	5.191008222515876
0.365	5.1565509778332945
0.37	5.121855749453644
0.375	5.08693294653689
0.38	5.051793061020832
0.385	5.01644665828125
0.39	4.98090436747881
0.395	4.945176871832972
0.4	4.909274898718859

